Densely Residual Laplacian Super-Resolution

Super-Resolution convolutional neural networks have recently demonstrated high-quality restoration for single images. However, existing algorithms often require very deep architectures and long training times. Furthermore, current convolutional neural networks for super-resolution are unable to exploit features at multiple scales and weigh them equally, limiting their learning capability. In this exposition, we present a compact and accurate super-resolution algorithm namely, Densely Residual Laplacian Network (DRLN). The proposed network employs cascading residual on the residual structure to allow the flow of low-frequency information to focus on learning high and mid-level features. In addition, deep supervision is achieved via the densely concatenated residual blocks settings, which also helps in learning from high-level complex features. Moreover, we propose Laplacian attention to model the crucial features to learn the inter and intra-level dependencies between the feature maps. Furthermore, comprehensive quantitative and qualitative evaluations on low-resolution, noisy low-resolution, and real historical image benchmark datasets illustrate that our DRLN algorithm performs favorably against the state-of-the-art methods visually and accurately.

==> Densely Residual Laplacian Super-Resolution/images/3x_BD/Set14Text/metrics.txt <==

 CARN_ppt3_LRBD_x3.png Peak/SSIM/SNR: 24.45/0.9096

 EDSR_ppt3_LRBD_x3.png Peak/SSIM/SNR: 24.48/0.9105

 FSRCNN_ppt3_LRBD_x3.png Peak/SSIM/SNR: 21.09/0.8254

 IrCNN_ppt3_LRBD_x3.png Peak/SSIM/SNR: 27.20/0.9536

 Ours_ppt3_LRBD_x3.png Peak/SSIM/SNR: 30.78/0.9830

 RCAN_ppt3_LRBD_x3.png Peak/SSIM/SNR: 29.41/0.9775

 SRMD_ppt3_LRBD_x3.png Peak/SSIM/SNR: 28.63/0.9695

 VDSR_ppt3_LRBD_x3.png Peak/SSIM/SNR: 24.60/0.9092

 bicubic_ppt3_LRBD_x3.png Peak/SSIM/SNR: 22.58/0.8459

 ppt3_gt_x3.png Peak/SSIM/SNR: Inf/1.0000


==> Densely Residual Laplacian Super-Resolution/images/4x/Yumeiro/metrics.txt <==

 YumeiroCooking_DRB_Manga109_x4.png Peak/SSIM/SNR: 27.92/0.8440/25.99

 YumeiroCooking_DRCN_Manga109_x4.png Peak/SSIM/SNR: 24.27/0.8078/22.34

 YumeiroCooking_DRRN_Manga109_x4.png Peak/SSIM/SNR: 24.49/0.8131/22.55

 YumeiroCooking_FSRCNN_Manga109_x4.png Peak/SSIM/SNR: 23.88/0.8001/21.95

 YumeiroCooking_GT.png Peak/SSIM/SNR: Inf/0.8603/Inf

 YumeiroCooking_LapSRN.png Peak/SSIM/SNR: 24.29/0.8106/22.35

 YumeiroCooking_MSLapSRN_D5R8.png Peak/SSIM/SNR: 24.52/0.8144/22.58

 YumeiroCooking_RCAN_Manga109_x4.png Peak/SSIM/SNR: 27.56/0.8412/25.62

 YumeiroCooking_SRCNN_Manga109_x4.png Peak/SSIM/SNR: 23.79/0.7992/21.85

 YumeiroCooking_VDSR_Manga109_x4.png Peak/SSIM/SNR: 24.29/0.8087/22.35

 YumeiroCooking_bicubic_Manga109_x4.png Peak/SSIM/SNR: 22.60/0.7502/20.66


==> Densely Residual Laplacian Super-Resolution/images/4x/im44/metrics.txt <==

 img_044.png Peak/SSIM/SNR: Inf/0.8243/Inf

 img_044_BaseEDSR_Urban100_x4.png Peak/SSIM/SNR: 29.88/0.7725/22.45

 img_044_CARN_Urban100_x4.png Peak/SSIM/SNR: 29.48/0.7687/22.05

 img_044_DRB_Urban100_x4.png Peak/SSIM/SNR: 32.64/0.7957/25.21

 img_044_DRCN_Urban100_x4.png Peak/SSIM/SNR: 28.21/0.7484/20.78

 img_044_DRRN_Urban100_x4.png Peak/SSIM/SNR: 27.51/0.7643/20.08

 img_044_EDSR_Urban100_x4.png Peak/SSIM/SNR: 31.76/0.7865/24.33

 img_044_FSRCNN_Urban100_x4.png Peak/SSIM/SNR: 28.09/0.7415/20.66

 img_044_LapSRN_Urban100_x4.png Peak/SSIM/SNR: 28.33/0.7537/20.90

 img_044_MSLapSRN_Urban100_x4.png Peak/SSIM/SNR: 28.19/0.7662/20.76

 img_044_RCAN_Urban100_x4.png Peak/SSIM/SNR: 31.45/0.7955/24.02

 img_044_SRCNN_Urban100_x4.png Peak/SSIM/SNR: 27.65/0.7277/20.22

 img_044_VDSR_Urban100_x4.png Peak/SSIM/SNR: 27.80/0.7551/20.37

 img_044_bicubic_Urban100_x4.png Peak/SSIM/SNR: 25.12/0.6412/17.69


==> Densely Residual Laplacian Super-Resolution/images/4x/im76/metrics.txt <==

 img_076.png Peak/SSIM/SNR: Inf/0.7300/Inf

 img_076_BaseEDSR_Urban100_x4.png Peak/SSIM/SNR: 21.59/0.6446/14.37

 img_076_CARN_Urban100_x4.png Peak/SSIM/SNR: 21.12/0.6385/13.90

 img_076_DRB_Urban100_x4.png Peak/SSIM/SNR: 23.06/0.6798/15.84

 img_076_DRCN_Urban100_x4.png Peak/SSIM/SNR: 20.59/0.6226/13.37

 img_076_DRRN_Urban100_x4.png Peak/SSIM/SNR: 20.43/0.6268/13.20

 img_076_EDSR_Urban100_x4.png Peak/SSIM/SNR: 22.67/0.6681/15.45

 img_076_FSRCNN_Urban100_x4.png Peak/SSIM/SNR: 20.51/0.6190/13.29

 img_076_LapSRN_Urban100_x4.png Peak/SSIM/SNR: 20.49/0.6284/13.27

 img_076_MSLapSRN_Urban100_x4.png Peak/SSIM/SNR: 20.76/0.6346/13.54

 img_076_RCAN_Urban100_x4.png Peak/SSIM/SNR: 22.74/0.6737/15.52

 img_076_SRCNN_Urban100_x4.png Peak/SSIM/SNR: 20.53/0.6176/13.31

 img_076_VDSR_Urban100_x4.png Peak/SSIM/SNR: 20.63/0.6259/13.41

 img_076_bicubic_Urban100_x4.png Peak/SSIM/SNR: 20.14/0.5716/12.92


==> images/3x_BD/Set14Text/metrics.txt <==

 CARN_ppt3_LRBD_x3.png Peak/SSIM/SNR: 24.45/0.9096

 EDSR_ppt3_LRBD_x3.png Peak/SSIM/SNR: 24.48/0.9105

 FSRCNN_ppt3_LRBD_x3.png Peak/SSIM/SNR: 21.09/0.8254

 IrCNN_ppt3_LRBD_x3.png Peak/SSIM/SNR: 27.20/0.9536

 Ours_ppt3_LRBD_x3.png Peak/SSIM/SNR: 30.78/0.9830

 RCAN_ppt3_LRBD_x3.png Peak/SSIM/SNR: 29.41/0.9775

 SRMD_ppt3_LRBD_x3.png Peak/SSIM/SNR: 28.63/0.9695

 VDSR_ppt3_LRBD_x3.png Peak/SSIM/SNR: 24.60/0.9092

 bicubic_ppt3_LRBD_x3.png Peak/SSIM/SNR: 22.58/0.8459

 ppt3_gt_x3.png Peak/SSIM/SNR: Inf/1.0000


==> images/4x/Yumeiro/metrics.txt <==

 YumeiroCooking_DRB_Manga109_x4.png Peak/SSIM/SNR: 27.92/0.8440/25.99

 YumeiroCooking_DRCN_Manga109_x4.png Peak/SSIM/SNR: 24.27/0.8078/22.34

 YumeiroCooking_DRRN_Manga109_x4.png Peak/SSIM/SNR: 24.49/0.8131/22.55

 YumeiroCooking_FSRCNN_Manga109_x4.png Peak/SSIM/SNR: 23.88/0.8001/21.95

 YumeiroCooking_GT.png Peak/SSIM/SNR: Inf/0.8603/Inf

 YumeiroCooking_LapSRN.png Peak/SSIM/SNR: 24.29/0.8106/22.35

 YumeiroCooking_MSLapSRN_D5R8.png Peak/SSIM/SNR: 24.52/0.8144/22.58

 YumeiroCooking_RCAN_Manga109_x4.png Peak/SSIM/SNR: 27.56/0.8412/25.62

 YumeiroCooking_SRCNN_Manga109_x4.png Peak/SSIM/SNR: 23.79/0.7992/21.85

 YumeiroCooking_VDSR_Manga109_x4.png Peak/SSIM/SNR: 24.29/0.8087/22.35

 YumeiroCooking_bicubic_Manga109_x4.png Peak/SSIM/SNR: 22.60/0.7502/20.66


==> images/4x/im44/metrics.txt <==

 img_044.png Peak/SSIM/SNR: Inf/0.8243/Inf

 img_044_BaseEDSR_Urban100_x4.png Peak/SSIM/SNR: 29.88/0.7725/22.45

 img_044_CARN_Urban100_x4.png Peak/SSIM/SNR: 29.48/0.7687/22.05

 img_044_DRB_Urban100_x4.png Peak/SSIM/SNR: 32.64/0.7957/25.21

 img_044_DRCN_Urban100_x4.png Peak/SSIM/SNR: 28.21/0.7484/20.78

 img_044_DRRN_Urban100_x4.png Peak/SSIM/SNR: 27.51/0.7643/20.08

 img_044_EDSR_Urban100_x4.png Peak/SSIM/SNR: 31.76/0.7865/24.33

 img_044_FSRCNN_Urban100_x4.png Peak/SSIM/SNR: 28.09/0.7415/20.66

 img_044_LapSRN_Urban100_x4.png Peak/SSIM/SNR: 28.33/0.7537/20.90

 img_044_MSLapSRN_Urban100_x4.png Peak/SSIM/SNR: 28.19/0.7662/20.76

 img_044_RCAN_Urban100_x4.png Peak/SSIM/SNR: 31.45/0.7955/24.02

 img_044_SRCNN_Urban100_x4.png Peak/SSIM/SNR: 27.65/0.7277/20.22

 img_044_VDSR_Urban100_x4.png Peak/SSIM/SNR: 27.80/0.7551/20.37

 img_044_bicubic_Urban100_x4.png Peak/SSIM/SNR: 25.12/0.6412/17.69


==> images/4x/im76/metrics.txt <==

 img_076.png Peak/SSIM/SNR: Inf/0.7300/Inf

 img_076_BaseEDSR_Urban100_x4.png Peak/SSIM/SNR: 21.59/0.6446/14.37

 img_076_CARN_Urban100_x4.png Peak/SSIM/SNR: 21.12/0.6385/13.90

 img_076_DRB_Urban100_x4.png Peak/SSIM/SNR: 23.06/0.6798/15.84

 img_076_DRCN_Urban100_x4.png Peak/SSIM/SNR: 20.59/0.6226/13.37

 img_076_DRRN_Urban100_x4.png Peak/SSIM/SNR: 20.43/0.6268/13.20

 img_076_EDSR_Urban100_x4.png Peak/SSIM/SNR: 22.67/0.6681/15.45

 img_076_FSRCNN_Urban100_x4.png Peak/SSIM/SNR: 20.51/0.6190/13.29

 img_076_LapSRN_Urban100_x4.png Peak/SSIM/SNR: 20.49/0.6284/13.27

 img_076_MSLapSRN_Urban100_x4.png Peak/SSIM/SNR: 20.76/0.6346/13.54

 img_076_RCAN_Urban100_x4.png Peak/SSIM/SNR: 22.74/0.6737/15.52

 img_076_SRCNN_Urban100_x4.png Peak/SSIM/SNR: 20.53/0.6176/13.31

 img_076_VDSR_Urban100_x4.png Peak/SSIM/SNR: 20.63/0.6259/13.41

 img_076_bicubic_Urban100_x4.png Peak/SSIM/SNR: 20.14/0.5716/12.92

